Downlink Performance of Dense Antenna Deployment: To Distribute or Concentrate?

Massive multiple-input multiple-output (massive MIMO) and small cell densification are complementary key 5G enablers. Given a fixed number of the entire base-station antennas per unit area, this paper fairly compares (i) to deploy few base stations (BSs) and concentrate many antennas on each of them, i.e. massive MIMO, and (ii) to deploy more BSs equipped with few antennas, i.e. small cell densification. We observe that small cell densification always outperforms for both signal-to-interference ratio (SIR) coverage and energy efficiency (EE), when each BS serves multiple users via L number of sub-bands (multi-carrier transmission). Moreover, we also observe that larger L increases SIR coverage while decreasing EE, thus urging the necessity of optimal 5G network design. These two observations are based on our novel closed-form SIR coverage probability derivation using stochastic geometry, also validated via numerical simulations.

==> EE-L1.csv <==
1,0.00021997516092391587
2,0.00215124332317491
3,0.006914641130632572
4,0.01380096865228608
5,0.021472123652118282
6,0.02903886619306249
7,0.036127989133219185
8,0.04264701260617776
9,0.04861639860235505
10,0.05409137196565635
11,0.05913165491361296
12,0.0637915036715356
13,0.06811743973389907
14,0.07214860771314446
15,0.07591785370071312
16,0.07945285593577962

==> EE-L4.csv <==
1,0.006454245046380501
2,0.013472594768327139
3,0.018116785031440978
4,0.021495492175947286
5,0.0241027309454929
6,0.026192918123697423
7,0.027915164989764863
8,0.02936433905097476
9,0.03060430481210366
10,0.03167989947803075
11,0.03262365638990261
12,0.03345982359537103
13,0.034206884159374895
14,0.03487919897344333
15,0.035488112483990135
16,0.03604271714599103

==> EE-L8.csv <==
1,0.004615459227937224
2,0.00792736938988101
3,0.010225897901175248
4,0.011931346659727386
5,0.013251350372012933
6,0.014305441310962626
7,0.015168000802880593
8,0.015887882979879617
9,0.016498540314090662
10,0.017023664222675327
11,0.017480510343335632
12,0.017881949341387912
13,0.01823777975981781
14,0.018555595449480274
15,0.01884137461221899
16,0.01909988936688479

==> covProb-Alpha===3-Sim.csv <==
-10,0.6942
-9,0.6521
-8,0.6093
-7,0.5634
-6,0.5209
-5,0.4786
-4,0.4395
-3,0.4048
-2,0.3688
-1,0.3352
0,0.307
1,0.2796
2,0.2556
3,0.2337
4,0.2142
5,0.1936
6,0.1769
7,0.1601
8,0.1461
9,0.1349
10,0.1223


==> covProb-Alpha===3.csv <==
-10,0.40618505110368014
-9,0.356680943003344
-8,0.3097631492616908
-7,0.26955600285281
-6,0.2359169284695601
-5,0.19917670023326262
-4,0.1717133938821237
-3,0.14654558293402253
-2,0.12618081276614207
-1,0.10868735725647015
0,0.09259244706842013
1,0.08088323696244208
2,0.06895154610474541
3,0.0584342197065033
4,0.049836240991265074
5,0.04265829607663843
6,0.03789082287197565
7,0.03216360808044737
8,0.027888483182793463
9,0.02332935143357848
10,0.019725374334755512

==> covProb-Alpha===4-Sim.csv <==
-10,0.5959
-9,0.5456
-8,0.497
-7,0.4521
-6,0.4086
-5,0.3682
-4,0.3307
-3,0.2965
-2,0.2657
-1,0.2361
0,0.2112
1,0.1882
2,0.1676
3,0.1485
4,0.1316
5,0.1172
6,0.1041
7,0.09245
8,0.0812
9,0.0718
10,0.06395


==> covProb-Alpha===4.csv <==
-10,0.5800688096384773
-9,0.5246769073371954
-8,0.484314121528821
-7,0.4325421673098959
-6,0.39718231688534944
-5,0.35307037331473634
-4,0.3232922783977876
-3,0.2821830527338273
-2,0.25752491975356856
-1,0.2207325034519363
0,0.1993478955263615
1,0.17818811702564752
2,0.16110050060288747
3,0.14142961167289783
4,0.12729476447884105
5,0.10961565729121
6,0.099902930088063
7,0.09042471561167567
8,0.08000364897743181
9,0.07090581563524254
10,0.06388406151341262

==> covProb-Alpha===5-Sim.csv <==
-10,0.4122
-9,0.3653
-8,0.3189
-7,0.2781
-6,0.2434
-5,0.2074
-4,0.1787
-3,0.1546
-2,0.1333
-1,0.1128
0,0.0963
1,0.0815
2,0.0692
3,0.0588
4,0.05035
5,0.04245
6,0.0366
7,0.0311
8,0.0266
9,0.0223
10,0.0184


==> covProb-Alpha===5.csv <==
-10,0.6720075364029955
-9,0.6344979751198654
-8,0.5893019638570729
-7,0.5586334147084779
-6,0.5053563757133395
-5,0.4617824014993303
-4,0.4319195290538778
-3,0.3854406825308919
-2,0.34815974946362044
-1,0.32143203029815326
0,0.2920670273827282
1,0.2672000228804263
2,0.2444283024517674
3,0.2249076878913221
4,0.20192852481430495
5,0.18082696036821327
6,0.16397016906160233
7,0.15402986028294355
8,0.13957387305520325
9,0.1268888219398762
10,0.11608763714592009

==> covProb-L-lambda=1.csv <==
1,0.12511603140464983
2,0.585539471427445
4,0.8526310481682641
8,0.9779490871449448
16,1.0056151176344295

==> covProb-L-lambda=16.csv <==
1,0.5063234241068537
2,0.7740101099428118
4,0.8802549563931161
8,0.9565585035905656
16,0.9824012788705709

==> covProb-L-lambda=4.csv <==
1,0.254251568522752
2,0.6547985267498455
4,0.8796776039761276
8,0.9707423800593012
16,0.998811870332143

==> covProb-T-L1.csv <==
1,0.12588012539266705
2,0.17997716733933752
3,0.2223062129721453
4,0.25850869162159507
5,0.2906140262377237
6,0.31961196308313444
7,0.3460874522029327
8,0.37043448172480187
9,0.3929426321598962
10,0.41383738621313165
11,0.4333012053740656
12,0.4514856771231796
13,0.468519105531628
14,0.48451158578597814
15,0.4995585836287878
16,0.5137435668156651

==> covProb-T-L2.csv <==
1,0.5928282187972324
2,0.6180363330141807
3,0.6387945897150658
4,0.6568285320685706
5,0.6728161759699347
6,0.6871609650610463
7,0.7001426160023903
8,0.7119699159730106
9,0.7228054960899788
10,0.7327796259608157
11,0.7419987609138701
12,0.7505512391754188
13,0.7585112689081552
14,0.7659418325957855
15,0.7728968425158247
16,0.7794228016065068

==> covProb-T-L4.csv <==
1,0.88194901040952
2,0.883869752004873
3,0.8856196956137624
4,0.8876447038284623
5,0.8898532189951373
6,0.8921533332289487
7,0.894482361954244
8,0.8967999831067
9,0.8990807468064504
10,0.9013088947812551
11,0.9034750111274391
12,0.9055738659753073
13,0.9076030092756969
14,0.9095618392645054
15,0.911450981414888
16,0.9132718652617174

==> dossier sans titre/EE-L1.csv <==
1,0.00021997516092391587
2,0.00215124332317491
3,0.006914641130632572
4,0.01380096865228608
5,0.021472123652118282
6,0.02903886619306249
7,0.036127989133219185
8,0.04264701260617776
9,0.04861639860235505
10,0.05409137196565635
11,0.05913165491361296
12,0.0637915036715356
13,0.06811743973389907
14,0.07214860771314446
15,0.07591785370071312
16,0.07945285593577962

==> dossier sans titre/EE-L4.csv <==
1,0.006454245046380501
2,0.013472594768327139
3,0.018116785031440978
4,0.021495492175947286
5,0.0241027309454929
6,0.026192918123697423
7,0.027915164989764863
8,0.02936433905097476
9,0.03060430481210366
10,0.03167989947803075
11,0.03262365638990261
12,0.03345982359537103
13,0.034206884159374895
14,0.03487919897344333
15,0.035488112483990135
16,0.03604271714599103

==> dossier sans titre/EE-L8.csv <==
1,0.004615459227937224
2,0.00792736938988101
3,0.010225897901175248
4,0.011931346659727386
5,0.013251350372012933
6,0.014305441310962626
7,0.015168000802880593
8,0.015887882979879617
9,0.016498540314090662
10,0.017023664222675327
11,0.017480510343335632
12,0.017881949341387912
13,0.01823777975981781
14,0.018555595449480274
15,0.01884137461221899
16,0.01909988936688479

==> dossier sans titre/covProb-Alpha===3-Sim.csv <==
-10,0.6942
-9,0.6521
-8,0.6093
-7,0.5634
-6,0.5209
-5,0.4786
-4,0.4395
-3,0.4048
-2,0.3688
-1,0.3352
0,0.307
1,0.2796
2,0.2556
3,0.2337
4,0.2142
5,0.1936
6,0.1769
7,0.1601
8,0.1461
9,0.1349
10,0.1223


==> dossier sans titre/covProb-Alpha===3.csv <==
-10,0.40618505110368014
-9,0.356680943003344
-8,0.3097631492616908
-7,0.26955600285281
-6,0.2359169284695601
-5,0.19917670023326262
-4,0.1717133938821237
-3,0.14654558293402253
-2,0.12618081276614207
-1,0.10868735725647015
0,0.09259244706842013
1,0.08088323696244208
2,0.06895154610474541
3,0.0584342197065033
4,0.049836240991265074
5,0.04265829607663843
6,0.03789082287197565
7,0.03216360808044737
8,0.027888483182793463
9,0.02332935143357848
10,0.019725374334755512

==> dossier sans titre/covProb-Alpha===4-Sim.csv <==
-10,0.5959
-9,0.5456
-8,0.497
-7,0.4521
-6,0.4086
-5,0.3682
-4,0.3307
-3,0.2965
-2,0.2657
-1,0.2361
0,0.2112
1,0.1882
2,0.1676
3,0.1485
4,0.1316
5,0.1172
6,0.1041
7,0.09245
8,0.0812
9,0.0718
10,0.06395


==> dossier sans titre/covProb-Alpha===4.csv <==
-10,0.5800688096384773
-9,0.5246769073371954
-8,0.484314121528821
-7,0.4325421673098959
-6,0.39718231688534944
-5,0.35307037331473634
-4,0.3232922783977876
-3,0.2821830527338273
-2,0.25752491975356856
-1,0.2207325034519363
0,0.1993478955263615
1,0.17818811702564752
2,0.16110050060288747
3,0.14142961167289783
4,0.12729476447884105
5,0.10961565729121
6,0.099902930088063
7,0.09042471561167567
8,0.08000364897743181
9,0.07090581563524254
10,0.06388406151341262

==> dossier sans titre/covProb-Alpha===5-Sim.csv <==
-10,0.4122
-9,0.3653
-8,0.3189
-7,0.2781
-6,0.2434
-5,0.2074
-4,0.1787
-3,0.1546
-2,0.1333
-1,0.1128
0,0.0963
1,0.0815
2,0.0692
3,0.0588
4,0.05035
5,0.04245
6,0.0366
7,0.0311
8,0.0266
9,0.0223
10,0.0184


==> dossier sans titre/covProb-Alpha===5.csv <==
-10,0.6720075364029955
-9,0.6344979751198654
-8,0.5893019638570729
-7,0.5586334147084779
-6,0.5053563757133395
-5,0.4617824014993303
-4,0.4319195290538778
-3,0.3854406825308919
-2,0.34815974946362044
-1,0.32143203029815326
0,0.2920670273827282
1,0.2672000228804263
2,0.2444283024517674
3,0.2249076878913221
4,0.20192852481430495
5,0.18082696036821327
6,0.16397016906160233
7,0.15402986028294355
8,0.13957387305520325
9,0.1268888219398762
10,0.11608763714592009

==> dossier sans titre/covProb-L-lambda=1.csv <==
1,0.12511603140464983
2,0.585539471427445
4,0.8526310481682641
8,0.9779490871449448
16,1.0056151176344295

==> dossier sans titre/covProb-L-lambda=16.csv <==
1,0.5063234241068537
2,0.7740101099428118
4,0.8802549563931161
8,0.9565585035905656
16,0.9824012788705709

==> dossier sans titre/covProb-L-lambda=4.csv <==
1,0.254251568522752
2,0.6547985267498455
4,0.8796776039761276
8,0.9707423800593012
16,0.998811870332143

==> dossier sans titre/covProb-T-L1.csv <==
1,0.12588012539266705
2,0.17997716733933752
3,0.2223062129721453
4,0.25850869162159507
5,0.2906140262377237
6,0.31961196308313444
7,0.3460874522029327
8,0.37043448172480187
9,0.3929426321598962
10,0.41383738621313165
11,0.4333012053740656
12,0.4514856771231796
13,0.468519105531628
14,0.48451158578597814
15,0.4995585836287878
16,0.5137435668156651

==> dossier sans titre/covProb-T-L2.csv <==
1,0.5928282187972324
2,0.6180363330141807
3,0.6387945897150658
4,0.6568285320685706
5,0.6728161759699347
6,0.6871609650610463
7,0.7001426160023903
8,0.7119699159730106
9,0.7228054960899788
10,0.7327796259608157
11,0.7419987609138701
12,0.7505512391754188
13,0.7585112689081552
14,0.7659418325957855
15,0.7728968425158247
16,0.7794228016065068

==> dossier sans titre/covProb-T-L4.csv <==
1,0.88194901040952
2,0.883869752004873
3,0.8856196956137624
4,0.8876447038284623
5,0.8898532189951373
6,0.8921533332289487
7,0.894482361954244
8,0.8967999831067
9,0.8990807468064504
10,0.9013088947812551
11,0.9034750111274391
12,0.9055738659753073
13,0.9076030092756969
14,0.9095618392645054
15,0.911450981414888
16,0.9132718652617174
